Flares in Open Clusters with K2. II. Pleiades, Hyades, Praesepe, Ruprecht 147, and M67

Flares, energetic eruptions on the surfaces of stars, are an unmistakable manifestation of magnetically driven emission. Their occurrence rates and energy distributions trace stellar characteristics such as mass and age. But before flares can be used to constrain stellar properties, the flaring-age-mass relation requires proper calibration. This work sets out to quantify flaring activity of independently age-dated main sequence stars for a broad range of spectral types using optical light curves obtained by the Kepler satellite. Drawing from the complete K2 archive, we searched 3435 $\sim 80$ day long light curves of 2111 open cluster members for flares using the open-source software packages K2SC to remove instrumental and astrophysical variability from K2 light curves, and AltaiPony to search and characterize the flare candidates. We confirmed a total of 3844 flares on high probability open cluster members with ages from zero age main sequence (Pleiades) to 3.6 Gyr (M67). We extended the mass range probed in the first study of this series to span from Sun-like stars to mid-M dwarfs. We added the Hyades (690 Myr) to the sample as a comparison cluster to Praesepe (750 Myr), the 2.6 Gyr old Ruprecht 147, and several hundred light curves from the late K2 Campaigns in the remaining clusters. The flare energy distribution was similar in the entire parameter space, following a power law relation with exponent $\alpha\approx 1.84-2.39$. The flaring rates declined with age, and declined faster for higher mass stars. We found evidence that a rapid decline in flaring activity occurred in M1-M2 dwarfs around Hyades/Praesepe age, when these stars spun down to rotation periods of about 10 days, while higher mass stars had already transitioned to lower flaring rates, and lower mass stars still resided in the saturated activity regime. (abridged)

==> values/FA_energy_thesh.txt <==
$3.31\cdot 10^{32}$ erg

==> values/gauss_wheatland_alpha_mu.txt <==
2.097552465979046

==> values/gauss_wheatland_alpha_sigma.txt <==
0.03505174795473853

==> values/m67flare_amplitude_perc.txt <==
2\,\%

==> values/m67flare_energy.txt <==
$6.25 \times 10^{33}$\,erg

==> values/max_stars_with_rotation_periods.txt <==
100

==> values/median_stars_with_rotation_periods.txt <==
80

==> values/min_stars_with_rotation_periods.txt <==
51
